Probabilistic Downscaling for Flood Hazard Models

Riverine flooding poses significant risks. Developing strategies to manage flood risks requires flood projections with decision-relevant scales and well-characterized uncertainties, often at high spatial resolutions. However, calibrating high-resolution flood models can be computationally prohibitive. To address this challenge, we propose a probabilistic downscaling approach that maps low-resolution model projections onto higher-resolution grids. The existing literature presents two distinct types of downscaling approaches: (1) probabilistic methods, which are versatile and applicable across various physics-based models, and (2) deterministic downscaling methods, specifically tailored for flood hazard models. Both types of downscaling approaches come with their own set of mutually exclusive advantages. Here we introduce a new approach, PDFlood, that combines the advantages of existing probabilistic and flood model-specific downscaling approaches, mainly (1) spatial flooding probabilities and (2) improved accuracy from approximating physical processes. Compared to the state of the art deterministic downscaling approach for flood hazard models, PDFlood allows users to consider previously neglected uncertainties while providing comparable accuracy, thereby better informing the design of risk management strategies. While we develop PDFlood for flood models, the general concepts translate to other applications such as wildfire models.

==> _config.yml <==
title: Author support for IMS journal AOAS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman
